Diagnostic Prediction Using Discomfort Drawings with IBTM

In this paper, we explore the possibility to apply machine learning to make diagnostic predictions using discomfort drawings. A discomfort drawing is an intuitive way for patients to express discomfort and pain related symptoms. These drawings have proven to be an effective method to collect patient data and make diagnostic decisions in real-life practice. A dataset from real-world patient cases is collected for which medical experts provide diagnostic labels. Next, we use a factorized multimodal topic model, Inter-Battery Topic Model (IBTM), to train a system that can make diagnostic predictions given an unseen discomfort drawing. The number of output diagnostic labels is determined by using mean-shift clustering on the discomfort drawing. Experimental results show reasonable predictions of diagnostic labels given an unseen discomfort drawing. Additionally, we generate synthetic discomfort drawings with IBTM given a diagnostic label, which results in typical cases of symptoms. The positive result indicates a significant potential of machine learning to be used for parts of the pain diagnostic process and to be a decision support system for physicians and other health care personnel.

==> pictures/Log.txt <==
TestDoc8: 9 5 3 0 11
9: DLS L5-S1; 5:L5 Radikulopati  3:DLS C5-C6 0: C6 Radikulopati 11:L4 Radikulopati

GT:C2 Radikulopati;C6 Radikulopati; L4 Radikulopati;L5 Radikulopati;	DLS C1-C2; DLS C5-C6; DLS L4-L5

TestDoc19: 43 31 30 14 41
43:Kraniocervikal ledskada 31:C3 Radikulopati 30:C2 Radikulopati 14:C4 Radikulopati 41:Nerv stam

GT: C2 Radikulopati;C3 Radikulopati; C4 Radikulopati;	Kraniocervikal ledskada;

TestDoc37: 14 17 6 25 26
14:C4 Radikulopati  17:DLS C3-C4 6:S1 Radikulopati 25:S2 Radikulopati 26:DLS S1-S2
GT: C4 Radikulopati; S1 Radikulopati;	DLS C3-C4; DLS S1-S2

TestDoc12:11 3 0 16 9
11:L4 Radikulopati 3:DLS C5-C6 0:C6 Radikulopati 16: DLS L4-L5 9:DLS L5-S1
GT:ospecifik armbesvär; höledbesvär;coxartros

==> pictures/SomePredictionResults_ABB.txt <==
Doc:6 
Jan8-19Folder/FB_IMG_0359.dat_C256_wc
GT:
28 87 30 114 113 51 18 86 
L C7 Rdk
R C7 Rdk
DLS C6-C7
R Mediala armbågsbesvär
L Mediala armbågsbesvär
L Handbesvär
L Armbesvär
R Armbesvär
N:8 P:0.625 R:0.714286 F:0.666667
L Axel impingement; R Axel impingement; L Armbesvär; R Armbesvär;	L C7 Rdk; R C7 Rdk;	DLS C6-C7;

Doc:11
Jan8-19Folder/FB_IMG_0369.dat_C256_wc
8 3 4 1 6 7 98 0 
DLS C5-C6
L C6 Rdk
R C6 Rdk
L Tumbesvär
R C5 Rdk
DLS C4-C5
R Tumbesvär
L Axel impingement
N:8 P:0 R:0 F:0
R Axelbesvär; L Nackbesvär; L Skulderbesvär;		DLS C3-C4;


Doc:12
PD1_fromBo/FB_IMG_0119.dat_C256_wc
GT:
25 44 24 21 22 
R L5 Rdk
DLS L4-L5
L L5 Rdk
L PFS
R PFS
N:5 P:0 R:0 F:0
R Mediala knäledsbesvär;		R Medial menisk;

Doc:21
PD1_fromBo/FB_IMG_0137.dat_C256_wc
8 3 4 1 7 6 98 0 19 51 5 46 10 87 28 30 114 113 24 25 
DLS C5-C6
L C6 Rdk
R C6 Rdk
L Tumbesvär
DLS C4-C5
R C5 Rdk
R Tumbesvär
L Axel impingement
R Handbesvär
L Handbesvär
L C5 Rdk
L Axelbesvär
L Skulderbesvär
R C7 Rdk
L C7 Rdk
DLS C6-C7
R Mediala armbågsbesvär
L Mediala armbågsbesvär
L L5 Rdk
R L5 Rdk
N:20 P:0.7 R:0.666667 F:0.68292
L Nackbesvär; R Nackbesvär; L Axelbesvär; R Axelbesvär; L Axel impingement; R Axel impingement; R Mediala armbågsbesvär; R Laterala armbågsbesvär; L Handbesvär; R Handbesvär;	R C4 Rdk; L C5 Rdk; R C5 Rdk; L C6 Rdk; R C6 Rdk; L C7 Rdk; R C7 Rdk;	DLS C3-C4; DLS C4-C5; DLS C5-C6; DLS C6-C7;


Doc:37
Jan8-19Folder/FB_IMG_0426.dat_C256_wc
GT:
24 44 42 25 29 129 2 32 28 3 8 26 10 87 11 4 38 36 146 33 130 76 54 77 55 57 102 30 51 73 19 107 215 34 132 216 59 46 203 113 45 81 21 131 94 56 27 156 68 63 
L L5 Rdk
DLS L4-L5
L S1 Rdk
R L5 Rdk
DLS L5-S1
L Fotvalvsbesvär
Interskapulära besvär
Lumbago
L C7 Rdk
L C6 Rdk
DLS C5-C6
R S1 Rdk
L Skulderbesvär
R C7 Rdk
R Skulderbesvär
R C6 Rdk
L Vadbesvär
L Bakre lårbesvär
Nackbesvär
L Höftkamsbesvär
R Fotvalvsbesvär
L C2 Rdk
L Skinkbesvär
R C2 Rdk
R Skinkbesvär
L C3 Rdk
R C3 Rdk
DLS C6-C7
L Handbesvär
L Fotledsbesvär
R Handbesvär
DLS C2-C3
L Tåledbesvär
R Höftkamsbesvär
Laterala bukbesvär
R Tåledbesvär
DLS C3-C4
L Axelbesvär
OB
L Mediala armbågsbesvär
L Nackbesvär
R Fotledsbesvär
L PFS
L Ljumskbesvär
Huvudvärk
L C4 Rdk
R C4 Rdk
L Dorsala knäledsbesvär
R Nackbesvär
R Mediala knäledsbesvär
N:50 P:0.56 R:0.56 F:0.56
L Käkbesvär; L Handledsbesvär; R Handledsbesvär; L Handbesvär; R Handbesvär; L Tumbesvär; R Tumbesvär; L Fingerbesvär; R Fingerbesvär; L Ljumskbesvär; L Fotledsbesvär; R Fotledsbesvär; L Stortårbesvär; R Stortårbesvär; L Bakhuvudvärk; R Bakhuvudvärk; Nackbesvär; L Skulderbesvär; R Skulderbesvär; L Armbesvär; R Armbesvär; L Laterala armbågsbesvär; R Laterala armbågsbesvär; Lumbago; L Mediala knäledsbesvär; R Mediala knäledsbesvär; L Bakre lårbesvär; L Vadbesvär;	L C2 Rdk; R C2 Rdk; L C3 Rdk; R C3 Rdk; L C4 Rdk; R C4 Rdk; L C5 Rdk; R C5 Rdk; L C6 Rdk; R C6 Rdk; L C7 Rdk; R C7 Rdk; L L4 Rdk; L L5 Rdk; R L5 Rdk; L S1 Rdk; R S1 Rdk;	Kraniocervikal ledskada; DLS C4-C5; DLS L4-L5; DLS L5-S1; DLS L3-L4;

Doc:38
Jan1-7Folder/FB_IMG_0239.dat_C256_wc
GT:
74 75 29 42 26 
L Hälbesvär
R Hälbesvär
DLS L5-S1
L S1 Rdk
R S1 Rdk
N:5 P:1 R:1 F:1
L Hälbesvär; R Hälbesvär;	L S1 Rdk; R S1 Rdk;	DLS L5-S1;

Doc:39
Jan8-19Folder/FB_IMG_0331.dat_C256_wc
GT:
25 44 24 37 21 22 
R L5 Rdk
DLS L4-L5
L L5 Rdk
R Bakre lårbesvär
L PFS
R PFS
N:6 P:1 R:1 F:1
R Bakre lårbesvär; L PFS; R PFS;	L L5 Rdk; R L5 Rdk;	DLS L4-L5;

Doc:51
Jan1-7Folder/FB_IMG_0182.dat_C256_wc
GT:
24 25 44 21 22 152 45 10 56 27 17 59 
L L5 Rdk
R L5 Rdk
DLS L4-L5
L PFS
R PFS
R Främre knäbesvär
L Nackbesvär
L Skulderbesvär
L C4 Rdk
R C4 Rdk
R Axelbesvär
DLS C3-C4
N:12 P:0.666667 R:0.666667 F:0.666667
L Skulderbesvär; R Skulderbesvär; L PFS; R PFS; L Fotledsbesvär; R Fotledsbesvär;	L C4 Rdk; R C4 Rdk; L L5 Rdk; R L5 Rdk;	DLS C3-C4; DLS L5-S1;

Doc:58
PD1_fromBo/FB_IMG_0127.dat_C256_wc
GT:
44 37 24 25 29 32 26 21 56 27 59 39 36 22 11 46 152 84 83 10 42 0 47 45 82 8 17 151 85 33 34 63 125 3 30 28 
DLS L4-L5
R Bakre lårbesvär
L L5 Rdk
R L5 Rdk
DLS L5-S1
Lumbago
R S1 Rdk
L PFS
L C4 Rdk
R C4 Rdk
DLS C3-C4
R Vadbesvär
L Bakre lårbesvär
R PFS
R Skulderbesvär
L Axelbesvär
R Främre knäbesvär
R S2 Rdk
L S2 Rdk
L Skulderbesvär
L S1 Rdk
L Axel impingement
R Axel impingement
L Nackbesvär
Coccydyni
DLS C5-C6
R Axelbesvär
L Främre knäbesvär
DLS S1-S2
L Höftkamsbesvär
R Höftkamsbesvär
R Mediala knäledsbesvär
L Adduktortendalgi
L C6 Rdk
DLS C6-C7
L C7 Rdk
N:36 P:0.527778 R:0.703704 F:0.603175
L Axel impingement; R Axel impingement; L Nackbesvär; R Nackbesvär; L Axelbesvär; R Axelbesvär; Interskapulära besvär; L PFS; R PFS; L Höftkamsbesvär; R Höftkamsbesvär; Lumbago; L Adduktortendalgi; R Adduktortendalgi; R Ischias; L Tibiaperialgi; R Skinkbesvär;	L C5 Rdk; R C5 Rdk; L C7 Rdk; L L5 Rdk; R L5 Rdk; R S1 Rdk;	DLS C5-C6; DLS L4-L5; DLS L5-S1; DLS C6-C7;

Doc:65
PD1_fromBo/FB_IMG_0093.dat_C256_wc
GT:
122 125 84 83 85 
R Adduktortendalgi
L Adduktortendalgi
R S2 Rdk
L S2 Rdk
DLS S1-S2
N:5 P:1 R:0.833333 F:0.909091
L Adduktortendalgi; R Adduktortendalgi;	L S2 Rdk; R S2 Rdk;	DLS S1-S2; Adduktorskada;

Doc:77 
GT:
PD1_fromBo/FB_IMG_0143.dat_C256_wc
25 44 24 21 22 152 151 63 203 41 105 72 78 80 
R L5 Rdk
DLS L4-L5
L L5 Rdk
L PFS
R PFS
R Främre knäbesvär
L Främre knäbesvär
R Mediala knäledsbesvär
OB
L L4 Rdk
R L4 Rdk
IBS
L T10 Rdk
DLS T9-T10
N:14 P:0.357143 R:0.714286 F:0.47619
L Fotvalvsbesvär; R Fotvalvsbesvär; L PFS; R PFS;	L L5 Rdk; R L5 Rdk;	DLS L4-L5;



==> pictures/SomePredictionResults_ABB_ABB.txt <==
Doc:6 
Jan8-19Folder/FB_IMG_0359.dat_C256_wc
GT:
28 87 30 114 113 51 18 86 
L C7 Rdk
R C7 Rdk
DLS C6-C7
R Mediala armbågsbsv
L Mediala armbågsbsv
L Handbsv
L Armbsv
R Armbsv
N:8 P:0.625 R:0.714286 F:0.666667
L Axel impingement; R Axel impingement; L Armbsv; R Armbsv;	L C7 Rdk; R C7 Rdk;	DLS C6-C7;

Doc:11
Jan8-19Folder/FB_IMG_0369.dat_C256_wc
8 3 4 1 6 7 98 0 
DLS C5-C6
L C6 Rdk
R C6 Rdk
L Tumbsv
R C5 Rdk
DLS C4-C5
R Tumbsv
L Axel impingement
N:8 P:0 R:0 F:0
R Axelbsv; L Nackbsv; L Skulderbsv;		DLS C3-C4;


Doc:12
PD1_fromBo/FB_IMG_0119.dat_C256_wc
GT:
25 44 24 21 22 
R L5 Rdk
DLS L4-L5
L L5 Rdk
L PFS
R PFS
N:5 P:0 R:0 F:0
R Mediala knäledsbsv;		R Medial menisk;

Doc:21
PD1_fromBo/FB_IMG_0137.dat_C256_wc
8 3 4 1 7 6 98 0 19 51 5 46 10 87 28 30 114 113 24 25 
DLS C5-C6
L C6 Rdk
R C6 Rdk
L Tumbsv
DLS C4-C5
R C5 Rdk
R Tumbsv
L Axel impingement
R Handbsv
L Handbsv
L C5 Rdk
L Axelbsv
L Skulderbsv
R C7 Rdk
L C7 Rdk
DLS C6-C7
R Mediala armbågsbsv
L Mediala armbågsbsv
L L5 Rdk
R L5 Rdk
N:20 P:0.7 R:0.666667 F:0.68292
L Nackbsv; R Nackbsv; L Axelbsv; R Axelbsv; L Axel impingement; R Axel impingement; R Mediala armbågsbsv; R Laterala armbågsbsv; L Handbsv; R Handbsv;	R C4 Rdk; L C5 Rdk; R C5 Rdk; L C6 Rdk; R C6 Rdk; L C7 Rdk; R C7 Rdk;	DLS C3-C4; DLS C4-C5; DLS C5-C6; DLS C6-C7;


Doc:37
Jan8-19Folder/FB_IMG_0426.dat_C256_wc
GT:
24 44 42 25 29 129 2 32 28 3 8 26 10 87 11 4 38 36 146 33 130 76 54 77 55 57 102 30 51 73 19 107 215 34 132 216 59 46 203 113 45 81 21 131 94 56 27 156 68 63 
L L5 Rdk
DLS L4-L5
L S1 Rdk
R L5 Rdk
DLS L5-S1
L Fotvalvsbsv
Interskapulära bsv
Lumbago
L C7 Rdk
L C6 Rdk
DLS C5-C6
R S1 Rdk
L Skulderbsv
R C7 Rdk
R Skulderbsv
R C6 Rdk
L Vadbsv
L Bakre lårbsv
Nackbsv
L Höftkamsbsv
R Fotvalvsbsv
L C2 Rdk
L Skinkbsv
R C2 Rdk
R Skinkbsv
L C3 Rdk
R C3 Rdk
DLS C6-C7
L Handbsv
L Fotledsbsv
R Handbsv
DLS C2-C3
L Tåledbsv
R Höftkamsbsv
Laterala bukbsv
R Tåledbsv
DLS C3-C4
L Axelbsv
OB
L Mediala armbågsbsv
L Nackbsv
R Fotledsbsv
L PFS
L Ljumskbsv
Huvudvärk
L C4 Rdk
R C4 Rdk
L Dorsala knäledsbsv
R Nackbsv
R Mediala knäledsbsv
N:50 P:0.56 R:0.56 F:0.56
L Käkbsv; L Handledsbsv; R Handledsbsv; L Handbsv; R Handbsv; L Tumbsv; R Tumbsv; L Fingerbsv; R Fingerbsv; L Ljumskbsv; L Fotledsbsv; R Fotledsbsv; L Stortårbsv; R Stortårbsv; L Bakhuvudvärk; R Bakhuvudvärk; Nackbsv; L Skulderbsv; R Skulderbsv; L Armbsv; R Armbsv; L Laterala armbågsbsv; R Laterala armbågsbsv; Lumbago; L Mediala knäledsbsv; R Mediala knäledsbsv; L Bakre lårbsv; L Vadbsv;	L C2 Rdk; R C2 Rdk; L C3 Rdk; R C3 Rdk; L C4 Rdk; R C4 Rdk; L C5 Rdk; R C5 Rdk; L C6 Rdk; R C6 Rdk; L C7 Rdk; R C7 Rdk; L L4 Rdk; L L5 Rdk; R L5 Rdk; L S1 Rdk; R S1 Rdk;	Kraniocervikal ledskada; DLS C4-C5; DLS L4-L5; DLS L5-S1; DLS L3-L4;

Doc:38
Jan1-7Folder/FB_IMG_0239.dat_C256_wc
GT:
74 75 29 42 26 
L Hälbsv
R Hälbsv
DLS L5-S1
L S1 Rdk
R S1 Rdk
N:5 P:1 R:1 F:1
L Hälbsv; R Hälbsv;	L S1 Rdk; R S1 Rdk;	DLS L5-S1;

Doc:39
Jan8-19Folder/FB_IMG_0331.dat_C256_wc
GT:
25 44 24 37 21 22 
R L5 Rdk
DLS L4-L5
L L5 Rdk
R Bakre lårbsv
L PFS
R PFS
N:6 P:1 R:1 F:1
R Bakre lårbsv; L PFS; R PFS;	L L5 Rdk; R L5 Rdk;	DLS L4-L5;

Doc:51
Jan1-7Folder/FB_IMG_0182.dat_C256_wc
GT:
24 25 44 21 22 152 45 10 56 27 17 59 
L L5 Rdk
R L5 Rdk
DLS L4-L5
L PFS
R PFS
R Främre knäbsv
L Nackbsv
L Skulderbsv
L C4 Rdk
R C4 Rdk
R Axelbsv
DLS C3-C4
N:12 P:0.666667 R:0.666667 F:0.666667
L Skulderbsv; R Skulderbsv; L PFS; R PFS; L Fotledsbsv; R Fotledsbsv;	L C4 Rdk; R C4 Rdk; L L5 Rdk; R L5 Rdk;	DLS C3-C4; DLS L5-S1;

Doc:58
PD1_fromBo/FB_IMG_0127.dat_C256_wc
GT:
44 37 24 25 29 32 26 21 56 27 59 39 36 22 11 46 152 84 83 10 42 0 47 45 82 8 17 151 85 33 34 63 125 3 30 28 
DLS L4-L5
R Bakre lårbsv
L L5 Rdk
R L5 Rdk
DLS L5-S1
Lumbago
R S1 Rdk
L PFS
L C4 Rdk
R C4 Rdk
DLS C3-C4
R Vadbsv
L Bakre lårbsv
R PFS
R Skulderbsv
L Axelbsv
R Främre knäbsv
R S2 Rdk
L S2 Rdk
L Skulderbsv
L S1 Rdk
L Axel impingement
R Axel impingement
L Nackbsv
Coccydyni
DLS C5-C6
R Axelbsv
L Främre knäbsv
DLS S1-S2
L Höftkamsbsv
R Höftkamsbsv
R Mediala knäledsbsv
L Adduktortendalgi
L C6 Rdk
DLS C6-C7
L C7 Rdk
N:36 P:0.527778 R:0.703704 F:0.603175
27:
L Axel impingement; R Axel impingement; L Nackbsv; R Nackbsv; L Axelbsv; R Axelbsv; Interskapulära bsv; L PFS; R PFS; L Höftkamsbsv; R Höftkamsbsv; Lumbago; L Adduktortendalgi; R Adduktortendalgi; R Ischias; L Tibiaperialgi; R Skinkbsv;	L C5 Rdk; R C5 Rdk; L C7 Rdk; L L5 Rdk; R L5 Rdk; R S1 Rdk;	DLS C5-C6; DLS L4-L5; DLS L5-S1; DLS C6-C7;

Doc:65
PD1_fromBo/FB_IMG_0093.dat_C256_wc
GT:
122 125 84 83 85 
R Adduktortendalgi
L Adduktortendalgi
R S2 Rdk
L S2 Rdk
DLS S1-S2
N:5 P:1 R:0.833333 F:0.909091
L Adduktortendalgi; R Adduktortendalgi;	L S2 Rdk; R S2 Rdk;	DLS S1-S2; Adduktorskada;

Doc:77 
GT:
PD1_fromBo/FB_IMG_0143.dat_C256_wc
25 44 24 21 22 152 151 63 203 41 105 72 78 80 
R L5 Rdk
DLS L4-L5
L L5 Rdk
L PFS
R PFS
R Främre knäbsv
L Främre knäbsv
R Mediala knäledsbsv
OB
L L4 Rdk
R L4 Rdk
IBS
L T10 Rdk
DLS T9-T10
N:14 P:0.357143 R:0.714286 F:0.47619
L Fotvalvsbsv; R Fotvalvsbsv; L PFS; R PFS;	L L5 Rdk; R L5 Rdk;	DLS L4-L5;



==> pictures/Untitled_3.txt <==

 Achillesbesvär
 Achillestendalgi
 Achillodyni
Acromio Clavikular Ledsimpingment
Acromio clavikular skada & Acromioclavicular damage
 Adduktortendalgi
Adduktorskada& adductor injury
 Ansiktsb

 Armveckbesvär &  Bend of the arm discomfort

Bröstbesvär 
Bröstryggsbesvär &Thoracic spine discomfort 
Bukbesvär
 Bakre lårbesvär
 Benbesvär
 Bröstbesvär
 Bröstryggsbesvär
 Central bröstsmärta
 Centrala bröstbesvär
Carpaltunnelsyndrom& Carpal tunnel syndrome
Central bröstsmärta
Centrala Ljumskb
Coccyxdyni& coccydynia
Coccyxskada& coccyx damage
Coxartros & coxarthrosis
 Dorsala knäledsbesvär
DLS & Discolegament injury 
DLS spinalstenos & discolegament injury spinal stenosis
Fasettledsbesvär& Facet joints discomfort 
Fasettledskada &Facet joint damage
Fasettskada& Facet damage

Fibromyalgi& Fibromyalgia

Fotledsdistortion&Ankle sprain 
Fotledsskada&Ankle Injury  
Fraktur Metatarsale 5&Fracture Metatarsale 5 
 Främre knäbesvär
 Främre lårbesvär
Gastrocnemiusbesvär
 Hamstringsb
 Handbesvär
 Handledsbesvär& Hand joint ganglion
Handlesganlion
Huvudvärk
 Hälbesvär
 Höftbesvär
 Höftkamsbesvär
IBS& Irritable Bowel Syndrome
 Interskapulära besvär
 Ischias
 Knäbesvär
 Käkbesvär
Knäskålsskada  & Patellar Injury 
Kondromalacia patella & Chondromalacia Patella
Kraniocervikal ledskada& craniocervical joint injury

 Laterala Fotbesvär
 Laterala armbågsbesvär
 Laterala armsbesvär
Laterala bukbesvär
 Laterala knäbesvär
 Laterala ljumskbesvär
 Laterala vadbesvär
Labrumskada
 Lillfingerbesvär
 Lilltåbesvär
 Ljumskbesvär
Ljumskbråck
 Lumbago
 Lårbesvär
 Lateral Fotledsbesvär
Lateral Menisk
Lateral gonartros
 Medial Menisk
 Mediala armbågsbesvär
 Mediala knäledsbesvär
 Mediala ljumskbesvär
Medial gonartros
Medial knäartros
Medial menisk ruptur
Meniskskada
Munbesvär
Muskelspänning
Nackbesvär
Nedre bukbesvär
Nerv Stam
Nervstamspåverkan
 Nackbesvär
 Nedre bukbesvär
 Nyckelbensbesvär
 PFS
 Pannhuvudvärk
OB
Ospecifik Armbesvar
Pannhuvudvärk
Partiell bicepsseneruptur
 Prepatellär Artros
Radikulopati
Ryggradsbesvär
Ryggsbesvär
 Skinkbesvär
 Skudlderbesvär
 Stortårbesvär
Schlatter
Spinalstenos
Spondylolistes 
Sutraspinutasskada
Svalgbesvär
Stortåskada
 Tibiaperialgi
 Tinnitus
 Tumbesvär
 Tåledbesvär
 Tårbesvär
Titze sydrom
Torakal Dysfunktion
 Under armsbesvär
 Underbensbesvär
 Vadbesvär
 Ögonbesvär
 Öronbesvär
 Övre armbågsbesvär
 Övre armsbesvär
Övre bukbesvär














